Measurement of $W$ boson angular distributions in events with high transverse momentum jets at $\sqrt{s}=$ 8 TeV using the ATLAS detector

The $W$ boson angular distribution in events with high transverse momentum jets is measured using data collected by the ATLAS experiment from proton-proton collisions at a centre-of-mass energy $\sqrt{s}=$ 8 TeV at the Large Hadron Collider, corresponding to an integrated luminosity of 20.3 fb$^{-1}$. The focus is on the contributions to $W$ + jets processes from real $W$ emission, which is achieved by studying events where a muon is observed close to a high transverse momentum jet. At small angular separations, these contributions are expected to be large. Various theoretical models of this process are compared to the data in terms of the absolute cross-section and the angular distributions of the muon from the leptonic $W$ decay.

==> Metadata.txt <==
Title:
Measurement of $W$ boson angular distributions in events with high transverse momentum jets at $\sqrt{s}=$ 8 TeV using the ATLAS detector

Abstract:
The $W$ boson angular distribution in events with high transverse momentum jets is measured using data collected by the ATLAS experiment from proton--proton collisions at a centre-of-mass energy $\sqrt{s}=$ 8 TeV at the Large Hadron Collider, corresponding to an integrated luminosity of 20.3 fb$^{-1}$. The focus is on the contributions to $W$ + jets processes from real $W$ emission, which is achieved by studying events where a muon is observed close to a high transverse momentum jet. At small angular separations, these contributions are expected to be large. Various theoretical models of this process are compared to the data in terms of the absolute cross-section and the angular distributions of the muon from the leptonic $W$ decay.

Comments:
38 pages in total, author list starting page 22, 5 figures, 6 tables, submitted to Phys. Lett. B, All figures including auxiliary figures are available at https://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/STDM-2015-16/

CERN Preprint ID:
CERN-EP-2016-182

Keywords:
W+jets, collinear W emission

